End-to-End Guarantees for Masked Diffusion Models under Conditional Mixing

Masked diffusion models train a denoiser on masked cross-entropy and generate by unmasking many positions in parallel. Existing MDM sampling bounds assume an exact denoiser or leave its error uncontrolled while training bounds cover only the masking distribution on which the model was trained. We present an end-to-end guarantee for a learned denoiser under conditional mixing (CM): stationary sources (e.g. floored order-$r$ Markov and two-sided-Doeblin hidden-Markov sources) for which revealing distant visible tokens moves a masked token's posterior on average exponentially little in the distance with correlation length $\tau_c$. We show the empirical risk minimizer trained under any masking distribution attains per-token excess $\varepsilon'$ on that distribution from $\varepsilon'^{-\mathcal{O}(\tau_c\log|\mathcal{V}|)}$ training sequences, independent of sequence length $N$ -- one sample budget serves every decoding schedule when each schedule's denoiser is trained under its own weighting. We further show that the exponent's order $\Theta(\tau_c\log|\mathcal{V}|)$ is minimax-optimal up to constants; more efficient rates require added structure. With this, we bound the end-to-end KL as $\mathrm{KL}(\pi\Vert p_{\mathrm{alg}})\leq \varepsilon+N\varepsilon'$ under a dilated schedule of $T=\mathcal{O}(\tau_c\log(N|\mathcal{V}|/\varepsilon))$ denoising steps versus $\Omega(N)$ steps for a fixed random order on an explicit CM source. Finally, we show that block-autoregressive samplers chain across blocks with no added error and that a $\Lambda$-looped order-$r$ message-passing class on order-$r$ sources achieves polynomial sample complexity, with approximation error improving per loop until saturation at $\Lambda r\approx \tau_c\log(1/\varepsilon')$. Experiments on released and retrained models support our results' qualitative predictions.

==> results/llada.csv <==
b dil_nll dil_lo dil_hi rnd_nll rnd_lo rnd_hi
1 6.21189 6.18048 6.24344 6.22630 6.19343 6.25838
2 5.71454 5.67734 5.75316 6.07177 6.03190 6.11013
4 5.50841 5.45351 5.56235 5.86188 5.80068 5.91771
8 5.14866 5.08496 5.21127 5.67794 5.60344 5.75419
16 4.87156 4.79201 4.95239 5.41033 5.31231 5.51185
32 4.34258 4.24794 4.43876 5.08364 4.98249 5.20508
64 3.76880 3.66511 3.87797 4.19861 4.09586 4.30809
128 3.65080 3.53414 3.78044 3.97481 3.84452 4.13217


==> results/mauve.csv <==
b dil_mauve rnd_mauve con_mauve
1 0.00529 0.00593 0.00648
2 0.02172 0.00664 0.00479
3 0.06831 0.00659 0.00477
4 0.15811 0.01113 0.00588
6 0.34052 0.00750 0.00521
8 0.44289 0.02046 0.00605
12 0.58039 0.01047 0.00561
16 0.51242 0.01534 0.00567
24 0.61498 0.03354 0.00441
32 0.43868 0.01643 0.00530
48 0.50583 0.02545 0.00551
64 0.25052 0.01555 0.00554
96 0.25726 0.02435 0.00550
128 0.16726 0.01304 0.00782
192 0.34573 0.01126 0.00701
256 0.08279 0.01569 0.00947
384 0.07404 0.01380 0.00879
512 0.02147 0.01135 0.01262


==> results/steps_quality.csv <==
b dil_nll dil_lo dil_hi rnd_nll rnd_lo rnd_hi con_nll con_lo con_hi
1 8.45963 8.44917 8.46981 8.46142 8.45108 8.47038 8.45972 8.44866 8.47052
2 7.42021 7.40829 7.43152 8.13168 8.11946 8.14458 8.55698 8.54620 8.56690
3 6.63618 6.62229 6.64976 7.84103 7.82681 7.85475 8.55447 8.54422 8.56490
4 6.11585 6.10006 6.13136 7.58327 7.56761 7.60034 8.53897 8.52719 8.55106
6 5.65160 5.63239 5.67109 7.14701 7.12651 7.16813 8.51158 8.49814 8.52635
8 5.38724 5.36599 5.40876 6.69848 6.67451 6.72197 8.48017 8.46473 8.49534
12 5.28666 5.26153 5.31020 6.12284 6.09740 6.14885 8.39985 8.38356 8.41903
16 5.01420 4.98911 5.03985 5.80019 5.77470 5.82814 8.31551 8.29189 8.33863
24 4.92029 4.89163 4.94813 5.46830 5.44312 5.49382 8.10550 8.07392 8.13973
32 4.88278 4.84954 4.91500 5.31048 5.28772 5.33645 7.92007 7.88123 7.95638
48 4.92154 4.88694 4.95538 5.08078 5.05496 5.10596 7.78209 7.73654 7.83092
64 4.83510 4.79254 4.87603 4.94652 4.92341 4.96928 7.62605 7.56525 7.68312
96 4.89351 4.84387 4.94039 4.90597 4.87884 4.93261 7.39039 7.32065 7.45733
128 4.78474 4.73268 4.83313 4.77099 4.74450 4.79633 7.09645 7.00462 7.19104
192 4.80090 4.73369 4.86814 4.74746 4.72227 4.77233 6.67517 6.54791 6.80140
256 4.57919 4.50582 4.65873 4.73398 4.70880 4.76036 5.99024 5.82516 6.15303
384 4.43457 4.34270 4.53771 4.69025 4.66623 4.71503 5.30629 5.12143 5.48784
512 4.07920 3.95804 4.19638 4.66089 4.63243 4.68794 4.12736 3.92377 4.32714

